Few-Shot Single-View 3-D Object Reconstruction with Compositional Priors

The impressive performance of deep convolutional neural networks in single-view 3D reconstruction suggests that these models perform non-trivial reasoning about the 3D structure of the output space. However, recent work has challenged this belief, showing that complex encoder-decoder architectures perform similarly to nearest-neighbor baselines or simple linear decoder models that exploit large amounts of per category data in standard benchmarks. On the other hand settings where 3D shape must be inferred for new categories with few examples are more natural and require models that generalize about shapes. In this work we demonstrate experimentally that naive baselines do not apply when the goal is to learn to reconstruct novel objects using very few examples, and that in a \emph{few-shot} learning setting, the network must learn concepts that can be applied to new categories, avoiding rote memorization. To address deficiencies in existing approaches to this problem, we propose three approaches that efficiently integrate a class prior into a 3D reconstruction model, allowing to account for intra-class variability and imposing an implicit compositional structure that the model should learn. Experiments on the popular ShapeNet database demonstrate that our method significantly outperform existing baselines on this task in the few-shot setting.

==> mateusz_trash.txt <==
My own trash, please do not touch or look.


\begin{table}[h!]
        \tiny
\centering
        \begin{tabular}{|c|c|c|c|c|c|c|}
\hline
                cat         &Bline\_0& Bline\_full &       Bram      & GCE              & CGCE            & MMCCE            \\
\hline
                \multicolumn{7}{|c|}{ \textbf{base}}  \\
                \hline
                plane       & 0.580  & 0.572       & 0.565           & 0.582           &  0.590           & 0.586                   \\
                car         & 0.835  & 0.830       & 0.827           & 0.837           & 0.839            & 0.837                  \\
                chair       & 0.504  & 0.500       & 0.489           & 0.510           & 0.494            &0.501                   \\
                monitor     & 0.516  & 0.508       & 0.502           & 0.520           & 0.509            &0.515                   \\
                cellphone   & 0.704  & 0.689       & 0.694           & 0.710           & 0.693            &0.711                   \\
                speaker     & 0.648  & 0.659       & 0.660           & 0.670           & 0.663            &0.661                   \\
                table       & 0.536  & 0.537       & 0.521           & 0.540           & 0.531            & 0.534                  \\
                \hline
                mean\_base  & 0.617  & 0.613       & 0.608           & 0.624           &                  &                         \\
                \hline
                \multicolumn{7}{|c|}{ \textbf{novel}}  \\
                \hline

                bench       & 0.366  & 0.524       &          0.366  &          0.366  & \textbf{0.371}   & 0.367                        \\
                cabinet     & 0.686  & 0.753       & 0.686           & 0.693           &  \textbf{0.706}  &  0.689                        \\
                lamp        & 0.186  & 0.368       & 0.195           &  0.199          &          0.195   &  \textbf{0.216}              \\
                firearm     & 0.133  & 0.561       & 0.210           &          0.244  &    0.226         & \textbf{0.301}               \\ % 0.226
                couch       & 0.519  & 0.692       & \textbf{0.539}  & 0.517           &  \textbf{0.539}  & \textbf{0.536}               \\
                watercraft  & 0.283  & 0.560       & 0.327           & 0.337           & \textbf{0.392}   & 0.365                           \\
                \hline

                \hline
                \hline
                mean\_novel &0.362   & 0.576       & 0.387           &         0.392   &   0.404          &  \textbf{0.412}          \\
%                mean\_total & 0.499  &0.596        & X               &                 &                  &                  &       & & \\
                \hline

                knife       & 0.121  & 0.604       &  0.299          &                 &  0.305           &  0.289      \\ % 
                guitar      & 0.226  & 0.690       &  0.311          &                 &  0.321           &  0.301      \\ % 
                laptop      & 0.093  & 0.560       &  0.265          &                 &  0.288           &  0.274       \\ % 
                bathtub     & 0.244  & 0.455       &  0.257          &                 &  0.275           &  0.289       \\ % 
                mean\_novel & 0.170  & 0.577       &  0.283          &                 &  0.297           &  0.288       \\
        mean\_novel\_all    & 0.285  & 0.576       &  0.345          &                 &  0.361           &  0.362       \\
                
%                mean\_novel &0.362   & 0.576       & 0.387           &         0.392   &                  &  \textbf{0.412}         \\
%                mean\_total & 0.499  &0.596        &                 &                 &                  &                             \\
%                \hline
%                knife       &        &             &                 &                 &                  &                                 \\
%                guitar      &        &             &                 &                 &                  &                                 \\
%                laptop      &        &             &                 &                 &                  &                                 \\
%                bathtub     &        &             &                 &                 &                  &                                 \\



 \hline
\end{tabular}
        \caption{Results on 3D reconstruction from single image in 1 shot setting. Methods are: \textbf{Bline\_0} - simple 2d encoder and 3d decoder, \textbf{Bline\_full} - simple 2d encoder 3d decoder, 
        \textbf{Bram} - Bram Wallace method, \textbf{GCE} (aka stage 1 or nn) - simple 2d encoder concatenated with embedding of a class, and simple 3d decoder, \textbf{CGCE} (aka stage 2, or codebooks) - simple 2d encoder concatenated with output from codebooks, and simple 3d decoder, \textbf{MCCE} (aka stage 3 or film) - simple 2d encoder and filmed 3d decoder, ie decoder with conditional batch norm layers. All methods, apart from \testbf{Bline\_full} are trained on base classes only.   }
\label{table:1_shot}
\end{table}

\begin{table}[h!]
        \tiny
\centering
        \begin{tabular}{|c|c|c|c|c|c|c|}
\hline
                cat         &Bline\_0& Bline\_full &       Bram      & GCE              & CGCE            & MMCCE            \\
\hline
                \multicolumn{7}{|c|}{ \textbf{base}}  \\
                \hline
                plane       & 0.580  & 0.572       & 0.565           & 0.582           &  0.590           & 0.586       \\
                car         & 0.835  & 0.830       & 0.827           & 0.837           & 0.839            & 0.837      \\
                chair       & 0.504  & 0.500       & 0.489           & 0.510           & 0.494            &0.501        \\
                monitor     & 0.516  & 0.508       & 0.502           & 0.520           & 0.509            &0.515       \\
                cellphone   & 0.704  & 0.689       & 0.694           & 0.710           & 0.693            &0.711        \\
                speaker     & 0.648  & 0.659       & 0.660           & 0.670           & 0.663            &0.661        \\
                table       & 0.536  & 0.537       & 0.521           & 0.540           & 0.531            & 0.534      \\
                \hline
                mean\_base  & 0.617  & 0.613       & 0.608           & 0.624           &                  &              \\
                \hline
                \multicolumn{7}{|c|}{ \textbf{novel}}  \\
                \hline

                bench       & 0.366  & 0.524       & 0.361           &                 &    0.382         & 0.365            \\
                cabinet     & 0.686  & 0.753       & 0.688           &                 &    0.713         & 0.689           \\
                lamp        & 0.186  & 0.368       & 0.191           &                 &    0.199         & 0.225          \\
                firearm     & 0.133  & 0.561       & 0.259           &                 &   0.215          & 0.389           \\        
                couch       & 0.519  & 0.692       & 0.542           &                 &   0.549          & 0.572             \\
                watercraft  & 0.283  & 0.560       & 0.365           &                 &   0.432          & 0.421      \\         
                \hline
                mean\_novel &        &             &  0.401          &                 &                  &            \\
                \hline
                knife       & 0.121  & 0.604       &  0.311          &                 &  0.347           &  0.328   \\
                guitar      & 0.226  & 0.690       &  0.322          &                 &  0.366           &  0.337   \\  
                laptop      & 0.093  & 0.560       &  0.214          &                 &  0.321           &  0.309       \\          
                bathtub     & 0.244  & 0.455       &  0.259          &                 &  0.301           &  0.317      \\ 

                \hline

                \hline
                mean\_novel &  0.170 & 0.577       &  0.276          &                 & 0.336           &  0.322         \\
                \hline
            mean\_novel\_all& 0.285  & 0.576       &  0.351          &                 & 0.382           & 0.395            \\




 \hline
\end{tabular}
        \caption{3D reconstruction from single image in 25 shot setting. Film results might change, bram maybe a bit
        too. GCE coming soon.}
\label{table:1}
\end{table}





\begin{figure}[h!]
\centering
\begin{tabular}{cccccc|c|c}
\hline
                 2D view& Zero-Shot &      Wallace       & CGCE            &  GT              \\
        \hline
          \includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\
           \includegraphics[width=0.13\textwidth]{figures/nikos/watercraft_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/watercraft_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/watercraft_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/watercraft_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/watercraft_gt}               \\ 
          \includegraphics[width=0.13\textwidth]{figures/nikos/knife_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/knife_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/knife_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/knife_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/knife_gt}               \\ 

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\

\includegraphics[width=0.13\textwidth]{figures/nikos/bathtub_view} &  \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_baseline}           &    \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_bram}             &   \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_codebook}              &     \includegraphics[width=0.15\textwidth]{figures/nikos/bathtub_gt}               \\




        \hline
\end{tabular}
\caption{Qualitative analysis on 3 different examples using novel classes with 25-shots. Predictions from different models are shown as well as the ground truth (GT). We observe that our model exhibits qualitatively better reconstructions than Wallace or the Zero-shot baseline. \vspace{-35pt} 
}
\label{fig:1}
\end{figure}
